Progressive Joint Modeling in Unsupervised Single-channel Overlapped Speech Recognition

Unsupervised single-channel overlapped speech recognition is one of the hardest problems in automatic speech recognition (ASR). Permutation invariant training (PIT) is a state of the art model-based approach, which applies a single neural network to solve this single-input, multiple-output modeling problem. We propose to advance the current state of the art by imposing a modular structure on the neural network, applying a progressive pretraining regimen, and improving the objective function with transfer learning and a discriminative training criterion. The modular structure splits the problem into three sub-tasks: frame-wise interpreting, utterance-level speaker tracing, and speech recognition. The pretraining regimen uses these modules to solve progressively harder tasks. Transfer learning leverages parallel clean speech to improve the training targets for the network. Our discriminative training formulation is a modification of standard formulations, that also penalizes competing outputs of the system. Experiments are conducted on the artificial overlapped Switchboard and hub5e-swb dataset. The proposed framework achieves over 30% relative improvement of WER over both a strong jointly trained system, PIT for ASR, and a separately optimized system, PIT for speech separation with clean speech ASR model. The improvement comes from better model generalization, training efficiency and the sequence level linguistic knowledge integration.

==> reviews/all.txt <==
22-Sep-2017

Dr. Jasha Droppo
Microsoft
One Microsoft Way
Redmond
Washington
United States
98052


Paper:T-ASL-06400-2017, "Progressive Joint Modeling in Unsupervised Single-channel Overlapped Speech Recognition"

Dear Dr. Jasha Droppo,

I am writing to you concerning the above referenced manuscript, which you submitted to the IEEE Transactions on Audio, Speech and Language Processing.

Based on the enclosed set of reviews, your manuscript requires MINOR REVISIONS before acceptance (AQ).

Your revised manuscript must be submitted back to ScholarOne Manuscripts https://mc.manuscriptcentral.com/tasl-ieee no later than 3 weeks from the date of this letter together with a required point-by-point reply that explains how you addressed the reviewers' comments. If we do not receive your revised manuscript within 3 weeks from the date of this letter, your manuscript will be considered withdrawn.

After you finish revising your manuscript, please log into your Author Center at https://mc.manuscriptcentral.com/tasl-ieee to upload the new file(s) to your submission. You will find your manuscript title listed under "Manuscripts with Decisions."  Under "Actions," click on "Create a Revision.¡±

When submitting your revised manuscript, please make sure to also upload your required ¡°response-to-reviewers¡± file. You can upload this file in the section marked ¡°Respond to the Decision Letter¡± or to the ¡°File Upload¡± section. It must be uploaded as a separate file from your manuscript file. Please do NOT upload it to the ¡°cover letter¡± field as the AE/reviewers do not have access to that section.

If you have any questions regarding the reviews, please contact me. Any other inquiries should be directed to Kathy Jackson.

NOTE ¨C Open Access:
The publication is a hybrid journal, allowing either Traditional manuscript submission or Open Access (author-pays OA) manuscript submission. Upon submission of your final files, if you choose to have your manuscript be an Open Access article, you commit to pay the discounted OA fee if your manuscript is accepted for publication in order to enable unrestricted public access. As of 01 January 2017, the OA fee is $1,950. Any other application charges (such as charge for the use of color in the print format) will be billed separately once the manuscript formatting is complete but prior to the publication. If you would like your manuscript to be a Traditional submission, your article will be available to qualified subscribers and purchasers via IEEE Xplore. No OA payment is required for Traditional submission.

NOTE ¨C Overlength manuscripts:
The final submitted version of your manuscript may not exceed 16 pages in the double-column, single-spaced format including figures, photos, and bios. If your paper is accepted, it will not be sent to production if it exceeds this limit. Additionally, any manuscript that exceeds 10 pages in double-column format will be charged mandatory overlength fees. The rate is $220/page starting on page 11 of a published manuscript.

================================================


Best regards,

Dr. Sin-Horng Chen
Associate Editor
IEEE Transactions on Audio, Speech and Language Processing
schen@mail.nctu.edu.tw

Kathy Jackson
Coordinator Society Publications
IEEE Signal Processing Society
k.jackson@ieee.org
 
Reviewer Comments:

Reviewer: 1

Recommendation: AQ - Publish With Minor, Required Changes

Comments:
This paper shows a significant improvement of permutation invariant training for mixed speech recognition with reasonable pre-training, student-teacher learning, and sequence discriminative training. The paper is well-written by clearly stating each issue of conventional permutation training, and I can easily understand the motivation of introducing the above techniques. My concern about this paper is that the final system becomes quite complicated from the original conventional permutation training, and this complicated process might be over-tuned to the specific dataset. It would be great if the authors also apply this proposed method to the other database, e.g., mixed WSJ setup used by the original conventional permutation training and deep clustering, but this is not a mandatory condition. Also, it would be better to make the mixed speech simulation part public so that the other researchers can follow this experiment.

Minor comments:
- Figure 1 is too abstract, and it is difficult to understand the proposed system framework.
- Page 7, final paragraph "log-filterbank" and page 8, first paragraph "log Mel-frequency" are inconsistent.


Additional Questions:
1. Is the topic appropriate for publication in these transactions?: Excellent Match

1. Is the paper technically sound?: Yes

2. How would you rate the technical novelty of the paper?: Somewhat Novel

3. Is the contribution significant?: Moderately Significant

4. Is the coverage of the topic sufficiently comprehensive and balanced?: Yes

5. Rate the Bibliography: Satisfactory

1. How would you rate the overall organization of the paper?: Satisfactory

2. Are the title and abstract satisfactory?: Yes

3. Is the length of the paper appropriate? If not, recommend what should be added or eliminated.: Yes

4. Are symbols, terms, and concepts adequately defined?: Yes

5. How do you rate the English usage?: Satisfactory


Reviewer: 2

Recommendation: AQ - Publish With Minor, Required Changes

Comments:
This paper proposed an improved modeling framework for unsupervised single-channel, overlapped speech recognition. Taken together, the paper is clearly written with some well-motivated methods stemming from such a framework, while the empirical results on an artificially generated corpus seem to demonstrate the utility of the presented methods in relation to some existing ones. Below are some comments on the current version of this paper:
1) Since a few components of the proposed methods seems to be based on known techniques, it would be preferable that the novelty of the technical content can be underscored in the paper.
2) I wonder if the proposed methods could be scaled and generalized well to realistic ASR tasks that involve authentic utterances with more than two speakers and background interference.
3) I would like to see some finer-grained analysis of the presented methods in addition to the word error results.
4) The relationship (and nomenclature) between Equations (2) and (3) needs more explanations.
5) Would the values of the hyperparameters (e.g., kappa in Equations (14)-(17)) significantly affect the performance of discriminative training? 
6) Language usage, for example:
(i) ¡°artificial overlapped¡± and ¡°artificially-overlapped¡±
(ii) ¡°a modification of standard formulations, that also penalizes¡± => ¡°a modification of standard formulations that also penalizes¡±
(iii) ¡°doesn¡¯t depend¡± => ¡°does not depend¡±
(iv) ¡°isn¡¯t related to¡± => ¡°is not related to¡±
(v) ¡°Besides, the proposed method¡± =>¡°In addition, the proposed method¡±


Additional Questions:
1. Is the topic appropriate for publication in these transactions?: Excellent Match

1. Is the paper technically sound?: Yes

2. How would you rate the technical novelty of the paper?: Somewhat Novel

3. Is the contribution significant?: Moderately Significant

4. Is the coverage of the topic sufficiently comprehensive and balanced?: Yes

5. Rate the Bibliography: 

1. How would you rate the overall organization of the paper?: Satisfactory

2. Are the title and abstract satisfactory?: Yes

3. Is the length of the paper appropriate? If not, recommend what should be added or eliminated.: Yes

4. Are symbols, terms, and concepts adequately defined?: Not always

5. How do you rate the English usage?: Satisfactory
